Reparametrization Invariance in non-parametric Causal Discovery

Causal discovery estimates the underlying physical process that generates the observed data: does X cause Y or does Y cause X? Current methodologies use structural conditions to turn the causal query into a statistical query, when only observational data is available. But what if these statistical queries are sensitive to causal invariants? This study investigates one such invariant: the causal relationship between X and Y is invariant to the marginal distributions of X and Y. We propose an algorithm that uses a non-parametric estimator that is robust to changes in the marginal distributions. This way we may marginalize the marginals, and inspect what relationship is intrinsically there. The resulting causal estimator is competitive with current methodologies and has high emphasis on the uncertainty in the causal query; an aspect just as important as the query itself.

==> rebuttal.txt <==
We thank all reviewers for their careful reading of the manuscript and comments, that will ultimately improve its quality.

Below we give replies to each reviewer, which should alleviate their concerns.

#Rev. 1

* Conceptually, the ideal distribution of bijective reparametrizations is uniform over all bijections, but such does not exist as the space of bijections is not compact. We opted for a high-variance Gaussian centered around the identity transformation as an approximation; this can be viewed as a heuristic.
* We observe no significant sensitivity to choice of parameters in the Inverse-Gamma. We here show a small ablation study of this on the SIM dataset. We made 3 runs through data with equal shape and scale parameters with values 1, 5, 9 and 11. The results below are insensitive to parameters.

> 11 [66,70,72]
> 9 [66,71,72]
> 5 [66,71,71]
> 1 [63,70,71]

This will be added to supplements.
* Eq. 7 is a limit. C_{X→Y} is defined in Eq. 6 and the limit then follows from Theorem 2.1.

#Rev. 2

* Before Eq. 6 we state that we assume unit variance, by which we mean Var(Y)=1.
Because Var(Y)=1, writing it in the denominator is redundant, but we include it in Eq. 7-10 to ease the steps. Note that as the causal signal is independent of scaling of the data, we can wlog standardize data to unit variance.
* That C_{X→Y} > C_{Y→X} implies X→Y would be too strong a statement.
We state that our scheme will infer X→Y if C_{X→Y} > C{Y→X}, and later we assert a probability to the event C_{X→Y} > C{Y→X}. We agree that confounders make this inference more difficult and provide a generalization of the framework that allow to test for conditional independecies.
* In Algorithm 1, \mu denotes a probability measure. In step 2 \mu is the empirical distribution. We find it by kernel density estimation in applications.
Step 4 samples N times from this probability measure \mu. Step 6 evaluates the event C_{X→Y} under the probability measure \mu. We agree that step 4 is closely tied to bootstrapping, and we refer to "the use of bootstrapping" just below Proposition 2.2.
* Proposition 2.2 states that decisions, when X and Y have a linear relation, should not be trusted. The linear model have been studied intensely and is idealized from a mathematical perspective only.
There is no causal argument, that causal inference should be easier (or more ideal) when the relationship is linear. Furthermore Proposition 2.2 does not say what potentially could happen when reparametrizations are considered.
* The methods we present allow for conditional independence testing and a way to infer causal directions for bivariate data. The methods are compatible with the PC algorithm [Spirtes et al., 1993], which could give information about the causal relationship of higher dimensional data.
* On uncertainty from finite samples: We believe that the manuscript pays high attention to uncertainty in the causal decisions it takes. As the reviewer points out, bootstrapping is a central part of the algorithm, which helps provide uncertainty estimates of the decisions.
* We agree that 'confidence' is an overloaded word in statistics and will clarify the text to avoid confusion.

#Rev. 3

* We will expand on the motivation of Principle 1 by a visual representation of the principle and a concrete example.
* We do not wish to state that the correlation of Y and E[Y|X] is the optimal measure, but it is a natural measure of prediction quality. For realizing Principle 1, we find it important that its estimation is non-parametric to allow for robustness to the reparametrizations.
* We agree that other (non-parametric) estimators of EVar(Y|X) should be discussed in the paper and will do so. Ultimately, we find the simplicity of our estimator and its resemblance to IGCI very appealing.
* Eq. 6-10 illustrate that corr(E[Y|X], Y)^2 is an affine transformation of EVar(Y|X). The latter, which has causal properties, is discussed in detail in Bloebaum et al.
* ANM is only performed with reparametrizations in the experiments of Fig 5 and Table 3. We see that ANM is very prone to change its decision, when data is bijected.

#Rev. 4

* In an updated abstract, we will word this more cautiously. We intend to say that we take a minimal number of assumptions on structure and distributions. These assumptions are openly listed on page 4.
* "Estimate the underlying prob. dist. of (f(X),g(Y))" is in practice done by kernel density estimation.
* We believe that concavity is a good measure for how informed the decision taken are. The more concave the more correct decision are taken with high confidence score (ie. to the left on the figures).
* Our best explanation of the results on SIM-G is given last in Section 3.1.
* On Figure 3: On the x-axis are the 100 decisions to be made, on the y-axis is how many more correct decisions have been made using the confidence score (Eq. 11).
* This is a typo. We mean red, when we say grey. By "full bars" we mean a horizontal bar of one color.
